All-fibre wavefront sensor

We report on a tapered three-core optical fibre that can be used as a tip-tilt wavefront sensor. In this device, a coupled region of a few millimetres at the sensing tip of the fibre converts fragile phase information from an incoming wavefront into robust intensity information within each of the cores. The intensity information can be easily converted to linear wavefront error over small ranges, making it ideal for closed loop systems. The sensor uses minimal information to infer tip-tilt and is compatible with remote detector arrays. We explore its application within adaptive optics and present a validation case to show its applicability to astronomy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
